Shadow and Light: Digitally Reconstructed Radiographs for Disease Classification

In this paper, we introduce DRR-RATE, a large-scale synthetic chest X-ray dataset derived from the recently released CT-RATE dataset. DRR-RATE comprises of 50,188 frontal Digitally Reconstructed Radiographs (DRRs) from 21,304 unique patients. Each image is paired with a corresponding radiology text report and binary labels for 18 pathology classes. Given the controllable nature of DRR generation, it facilitates the inclusion of lateral view images and images from any desired viewing position. This opens up avenues for research into new and novel multimodal applications involving paired CT, X-ray images from various views, text, and binary labels. We demonstrate the applicability of DRR-RATE alongside existing large-scale chest X-ray resources, notably the CheXpert dataset and CheXnet model. Experiments demonstrate that CheXnet, when trained and tested on the DRR-RATE dataset, achieves sufficient to high AUC scores for the six common pathologies cited in common literature: Atelectasis, Cardiomegaly, Consolidation, Lung Lesion, Lung Opacity, and Pleural Effusion. Additionally, CheXnet trained on the CheXpert dataset can accurately identify several pathologies, even when operating out of distribution. This confirms that the generated DRR images effectively capture the essential pathology features from CT images. The dataset and labels are publicly accessible at https://huggingface.co/datasets/farrell236/DRR-RATE.

==> images/examples/reports.txt <==
valid_71_a_2.png,pneumonia?,Non-contrast images were taken in the axial plane with a section thickness of 1.5 mm.,"No lymph node was observed in the supraclavicular fossa, axilla and mediastinum in pathological size and appearance. Heart dimensions and compartments appear natural. Pericardial effusion was not detected. A punctate calcified atherosclerotic plaque was observed proximal to the LAD. Calibrations of mediastinal major vascular structures are natural. The air passages of the trachea, both main bronchi, lobar and segmental bronchi are open. In lung parenchyma evaluation; In both lungs, there are infiltration areas of ground glass density, which are bilaterally symmetrical towards the basals. Radiological findings were evaluated as compatible with Covid pneumonia. No suspicious nodule or mass-occupying lesion was detected in the lung parenchyma. No features were detected in the upper abdomen sections. No lytic-destructive lesions were detected in bone structures.", Findings consistent with Covid pneumonia.


valid_94_a_2.png,covid?,Non-contrast images were taken in the axial plane with a section thickness of 1.5 mm.,"Trachea, both main bronchi are open. Heart size increased. Pericardial effusion reaching 2 cm in its thickest part is observed in the pericardial area. Evaluation of mediastinal vascular structures is suboptimal because the examination is unenhanced. As far as can be observed, mediastinal vascular structures were evaluated as normal. Thoracic esophagus calibration was normal and no significant tumoral wall thickening was detected. No lymphadenopathy was detected in the mediastinal area in pathological size and appearance. When examined in the lung parenchyma window; Linear atelectasis areas are observed in the posterobasal sections of both lungs. The upper abdominal organs included in the examination have a natural appearance. Degenerative changes are observed in the bones. No fracture, lytic or destructive lesion was observed. There are extensive osteophytic taperings at the anterior vertebral corners and tend to coalesce."," Increase in heart size.  Pericardial effusion.  Linear atelectasis areas in the lower lobe posterobasal segments of both lungs, atelectasis in the left lung upper lobe apical segment."


valid_178_a_2.png,Not given.,1.5 mm thick non-contrast sections were taken in the axial plane.,Trachea and lumen of both main bronchi are open. No occlusive pathology was detected in the trachea and lumen of both main bronchi. Mediastinal structures were evaluated as suboptimal since the examination was unenhanced. As far as can be seen; Calibration of thoracic main vascular structures is natural. Minimal calcific atherosclerotic changes are observed in the thoracic aorta and coronary artery walls. Heart contour size is natural. Pericardial thickening was not detected. Minimal effusion is observed in the inferior percardium. Thoracic esophagus calibration was normal and no significant pathological wall thickening was detected in the non-contrast examination margins. No lymph node was detected in mediastinal and bilateral hilar pathological size and appearance. When examined in the lung parenchyma window; Bilateral peribronchial thickenings are observed. A wide area of pneumonic consolidation is observed in the basal segments of the lower lobe of the left lung. It was evaluated in favor of the infective process. Post-treatment control is recommended. Subsegmental atelectasis areas are noted in the posterobasal segment of the lower lobe of the right lung. Emphysematous changes are present in both lungs. Upper abdominal sections entering the examination area are natural. Bilateral adrenal gland calibration was normal and no space-occupying lesion was detected. No lytic-destructive lesion was detected in bone structures.,"Emphysematous changes in both lungs, peribronchial thickenings. Minimal calcified atherosclerotic changes in the wall of the thoracic aorta-coronary artery, minimal pericardial effusion.  Areas of subsegmental atelectasis in the lower lobe of the right lung. Large area of consolidation in the lower lobe of the left lung (recommended to evaluate for infectious process)."


valid_277_f_1.png,Not given.,1.5 mm thick non-contrast sections were taken in the axial plane.," Apart from this, no significant changes were detected in the size and appearance of the nodules in the apical segment of the upper lobe of the right lung, around which ground glass density increases were observed. A pleural effusion measuring 1 cm in thickness was observed in the current examination between the pleural leaves on the left, and it has recently emerged in the current examination. Sliding type hiatal hernia was observed. Pericardial thickening-effusion was not detected. A millimetric hypodense lesion was observed at the level of segment 2 of the left lobe of the liver (cyst?). No significant change was found in the other findings in the current examination.",Not given.


valid_291_a_1.png,Not given.,The examination was carried out without contrast at a slice thickness of 1.5 mm.,"CTO is within the normal range. The aortic arch calibration is 31 mm. It is wider than normal. Calibration of other mediastinal major vascular structures is natural. The thyroid gland extends to the thoracic inlet of the right lobe and there is heterogeneity covering almost the entire lobe. At this level, it is thought to be a large nodule measuring approximately 55x45 mm. It is recommended to be evaluated together with the USG findings. No lymph node was detected in the mediastinum in pathological size and configuration. No pathological size and configuration lymph nodes were detected at both hilar levels. Thoracic esophageal calibration was normal and no significant tumoral wall thickening was detected. Mild hiatal hernia is observed in the esophagus. When examined in the lung parenchyma window; The trachea appears to be displaced to the left due to the large nodule defined in the right lobe of the thyroid gland. However, the calibration of the trachea and main bronchi is normal and their lumens are clear. Both hemithorax are symmetrical. A subpleural nodule with a diameter of 4 mm is observed in the anterobasal segment of the lower lobe of the right lung. Pleuroparenchymal sequelae increase in density is observed in the inferior lingular segment. There are faint ground glass-like density increments accompanying the mosaic attenuation pattern in the lower-middle zones of both lungs. It is recommended to be evaluated together with clinical and laboratory findings. The liver and spleen parenchyma in the examination area have a natural appearance. Right adrenal is normal. There is a nodular appearance of approximately 7 mm in diameter in the left adrenal lateral crus. Degenerative changes are observed in the bone structures in the study area. There is left-facing scoliosis in the thoracic region.","Mosaic attenuation pattern in the upper-lower zones of both lungs and accompanying faint ground-glass-like density increments. The thyroid gland extends to the thoracic inlet of the right lobe and there is heterogeneity covering almost the entire lobe. At this level, it is thought to be a large nodule measuring approximately 55x45 mm. It is recommended to be evaluated together with the USG findings.  Degenerative changes are observed in bone structures. Scoliosis with left-facing opening in the thoracic region. Nodular appearance, approximately 7 mm in diameter, in the left adrenal lateral crus."


valid_1029_a_1.png,Not given.,Non-contrast images were taken in the axial plane with a section thickness of 1.5 mm.,"Trachea, both main bronchi are open. Mediastinal main vascular structures, heart contour, size are normal. Thoracic aorta diameter is normal. Pericardial effusion-thickening was not observed. Thoracic esophageal calibration was normal and no significant tumoral wall thickening was detected. No enlarged lymph nodes in prevascular, pre-paratracheal, subcarinal or bilateral hilar-axillary pathological dimensions were detected. When examined in the lung parenchyma window; There is a ground glass nodular density measuring up to 13 mm in size with nodular shape and halo sign around the right lung middle lobe anterior (infectious process?, a carcinomatous finding?). Clinical and laboratory correlation and close follow-up are recommended for better differential diagnosis. Aeration of both lung parenchyma is normal and no nodular or infiltrative lesion is detected in the lung parenchyma. Pleural effusion-thickening was not detected. In the upper abdominal organs included in the sections, a change in favor of steatosis is observed in the density of the liver parenchyma. Bilateral adrenal glands were normal and no space-occupying lesion was detected. Bone structures in the study area are natural. Vertebral corpus heights are preserved.","There is a ground glass nodular density measuring up to 13 mm in size with nodular shape and halo sign around the right lung middle lobe anterior (infectious process?, a carcinomatous finding? For better differential diagnosis, clinical and laboratory correlation and close follow-up if there is previous studies) It is recommended to compare with"


valid_1035_a_1.png,Liver transplant donor candidate.,Sections were taken in the axial plane without contrast material and reconstruction was performed at the workstation.,"Trachea and both main bronchi are open. No occlusive pathology was detected in the trachea and both main bronchi. Minimal bronchiectasis and minimal peribronchial thickening were observed in the central parts of both lungs. There are several millimetric nonspecific nodules in both lungs. No mass or appearance compatible with pneumonic infiltration was detected in both lungs. Mediastinal structures cannot be evaluated optimally because contrast material is not given. As far as can be observed: Heart contour and size are normal. No pleural or pericardial effusion was detected. The widths of the mediastinal main vascular structures are normal. No pathologically enlarged lymph nodes were detected in the mediastinum and hilar regions. No pathological wall thickness increase was observed in the esophagus within the sections. There is a minimal hiatal hernia of the sliding type at the lower end of the esophagus. No upper abdominal free fluid-collection or pathologically enlarged lymph nodes were observed in the sections. In the upper abdominal organs within the sections, no mass with distinguishable borders was detected as far as it can be observed within the borders of non-enhanced CT. In the liver parenchyma, there is a decrease in density compatible with fatty deposits. Thoracic vertebral corpus heights, alignments and densities are normal. Intervertebral disc distances are preserved. The neural foramina are open. No lytic-destructive lesions were detected in the bone structures within the sections.", Millimetric nonspecific nodules in both lungs.  Hiatal hernia.  Hepatic steatosis.

